An ETF view of Dropout regularization

Dropout is a popular regularization technique in deep learning. Yet, the reason for its success is still not fully understood. This paper provides a new interpretation of Dropout from a frame theory perspective. By drawing a connection to recent developments in analog channel coding, we suggest that for a certain family of autoencoders with a linear encoder, optimizing the encoder with dropout regularization leads to an equiangular tight frame (ETF). Since this optimization is non-convex, we add another regularization that promotes such structures by minimizing the cross-correlation between filters in the network. We demonstrate its applicability in convolutional and fully connected layers in both feed-forward and recurrent networks. All these results suggest that there is indeed a relationship between dropout and ETF structure of the regularized linear operations.

==> drawing_pres.eps_tex <==
%% Creator: Inkscape inkscape 0.92.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'drawing_pres.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{198.40805626bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28247945)%
    \put(0,0){\includegraphics[width=\unitlength]{drawing_pres.eps}}%
    \put(0.17795273,0.41624805){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.15782402\unitlength}\raggedright $S(p)$\end{minipage}}}%
    \put(0.4782552,0.39001466){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.09767706\unitlength}\raggedright $w$\end{minipage}}}%
    \put(0.20974552,0.19786123){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.08764425\unitlength}\raggedright $F$\end{minipage}}}%
    \put(10.88749057,-3.60983829){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.6857735\unitlength}\raggedright \end{minipage}}}%
    \put(1.00426001,0.2023383){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.27373592\unitlength}\raggedright $\hat {x}$\end{minipage}}}%
    \put(2.7275004,-1.05676075){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(-0.05608764,0.16807148){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.58241628,0.1964516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.72774117,0.20857){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.23459225\unitlength}\raggedright $F^+_p$\end{minipage}}}%
  \end{picture}%
\endgroup%

